Optimal approximation using complex-valued neural networks

Complex-valued neural networks (CVNNs) have recently shown promising empirical success, for instance for increasing the stability of recurrent neural networks and for improving the performance in tasks with complex-valued inputs, such as in MRI fingerprinting. While the overwhelming success of Deep Learning in the real-valued case is supported by a growing mathematical foundation, such a foundation is still largely lacking in the complex-valued case. We thus analyze the expressivity of CVNNs by studying their approximation properties. Our results yield the first quantitative approximation bounds for CVNNs that apply to a wide class of activation functions including the popular modReLU and complex cardioid activation functions. Precisely, our results apply to any activation function that is smooth but not polyharmonic on some non-empty open set; this is the natural generalization of the class of smooth and non-polynomial activation functions to the complex setting. Our main result shows that the error for the approximation of $C^k$-functions scales as $m^{-k/(2n)}$ for $m \to \infty$ where $m$ is the number of neurons, $k$ the smoothness of the target function and $n$ is the (complex) input dimension. Under a natural continuity assumption, we show that this rate is optimal; we further discuss the optimality when dropping this assumption. Moreover, we prove that the problem of approximating $C^k$-functions using continuous approximation methods unavoidably suffers from the curse of dimensionality.

==> rebuttal.txt <==
to yApE:

Thanks for your constructive feedback for our paper.

Your main criticism of our paper is that

> It will be more convincing if they can show results for general activation functions without the assumption of the continuity of weight selection.

1.) For deep neural networks (with more than two hidden layers) it is not possible to derive any non-trivial lower bounds (see [22]).

2.) The continuity assumption is natural.

3.) Theorems 4.2 and 4.3 show that one cannot derive universal tight lower and upper bounds in the case of discontinuous weight selection.

4.) Generalize the ridge dimensions result to higher-dimensional ridge functions is out of reach.



to ve6Y:

Main Criticism:

1.) The hypothesis of continuous weight selection is not a practical assumption. The optimal choice of the network weights is discontinuous in general (see the reference below). It would be better if the authors could make this clear in the paper.

Response: Thanks for the point, we should definitely include the paper "Approximation by neural networks is not continuous" in our references. However, we want to emphasize the following: The paper shows that the optimal approximation by neural networks is not continuous. Still, assuming continuity when approximating functions using neural networks is a natural assumption, since classical learning algorithms yield continuous approximation algorithms and show that the approximation bound derived is optimal in this regime.

2.) However, no optimal results are provided if this assumption is dropped. Regarding this, it would be more convincing for the paper if the authors could provide insights into difficulties that arose in proving the statements and potential workarounds.

Response: We provide two theorems discussing the optimality in the discontinuous regime. Essentially, we show that it is not possible to derive a uniform optimal lower bound on the approximation of $C^k$-functions with shallow CVNNs. The difficulty in deriving a lower bound lies in generalizing the approximation result for ridge functions to the case of "higher-dimensional" ridge functions. [22] shows that for deep networks a non-trivial lower bound can not be proven.

3.)The results provided are similar to [9] so it would be more interesting if the authors could describe what difficulties they have overcome to prove these results. Given the high similarity of the results, I would expect more discussions in the related work section or in the descriptions of the proof sketch.

Response: While [9] only studies one particular activation function (i.e., the modReLU), our paper deals with general activation functions that are non-polyharmonic and smooth on some non-empty open subset of $\mathbb{C}$. Therefore, our paper yields a significant generalization of the results proven in [9]. The techniques used in our work are very much different to the techniques used in [9]. 

4.) Line 28: Would it be more precise if referencing the work by Cybenko in 1989? Cybenko only proves the results for sigmoidal functions; it was generalized to arbitrary non-polynomial activations.

5.) Line 140: What is your definition of a smooth function? Please make it precise. Thanks for noticing that $f$ was missing in the definition of the $C^k$-norm of a $C^k$-function f.

6.) From Theorem 3.1, the complexity of an approximating complex-value network is established for a polynomial. Would it be possible to use the Stone-Weierstrass theorem to establish an approximation bound? This seems to be a natural step to apply. - Definitely an interesting approach. However, the Stone-Weierstrass theorem does not give any quantitative bounds on the approximation which one would need to prove quantitative approximation bounds. 
 
